Is the X-ray bright z = 5.5 quasar SRGE J170245.3+130104 a blazar?

Jets may have contributed to promoting the growth of seed black holes in the early Universe, and thus observations of radio-loud high-redshift quasars are crucial to understanding the growth and evolution of the early supermassive black holes. Here we report the radio properties of an X-ray bright $z=5.5$ quasar, SRGE J170245.3+130104 (J1702+1301). Our high-resolution radio images reveal the radio counterpart at the optical position of J1702+1301, while another radio component is also detected at $\sim$23.5\arcsec\ to the southwest. Our analysis suggests that this southwest component is associated with a foreground galaxy at $z\approx 0.677$, which is mixed with J1702+1301 in low-frequency low-resolution radio images. After removing the contamination from this foreground source, we recalculated the radio loudness of J1702+1301 to be $R>$1100, consistent with those of blazars. J1702+1301 exhibits a flat radio spectrum ($\alpha = -0.17 \pm 0.05$, $S \propto \nu^\alpha$) between 0.15 and 5 GHz; above 5 GHz, it shows a rising spectrum shape, and the spectral index $\alpha^{8.2}_{4.7}$ appears to be correlated with the variation of the flux density: in burst states, $\alpha^{8.2}_{4.7}$ becomes larger. J1702+1301 displays distinct radio variability on timescales from weeks to years in the source's rest frame. These radio properties, including high radio loudness, rising spectrum, and rapid variability, tend to support it as a blazar.

==> Coverletter.txt <==
Dear Editor and Referees,

How seed black holes in the early universe grew rapidly into supermassive black holes (1 billion times the mass of the Sun) is one of the fundamental questions in mordern astrophysics that needs to be addressed. It has been proposed that jets may have promoted high accretion rates of seed black holes for long periods of time, and therefore observations of radio-loud high-redshift quasars are essential to understand the growth and evolution of early supermassive black holes.

Recently, the eROSITA telescope discovered an X-ray luminous quasar in its first six-month all-sky survey, SRGE J170245.3+130104 (J1702+1301, Khorunzhev et al., 2021). The authors measured the spectrum using the BTA optical telescope and estimated its redshift to be z = 5.466. J1702+1301 shows a nearly twofold decrease in flux density during the two eROSITA observations over a six-month time span. In addition, its high X-ray brightness places it among the most luminous X-ray quasars at z > 5, and its high radio loudness (R ~ 1200) is more consistent with blazars, distinguishing it from most other high-redshift quasars. Up to now, at z > 4.5, only two blazars have been confirmed. Confirming new high-z blazars, such as J1702+1301, presents key constraints on the cosmological evolution of quasars.

In this paper, we analyse the radio properties of J1702+1301 in detail, and the main results are as follow:
1. present the high-resolution radio images of J1702+1301 for the first time. The radio emission which remained unresolved in previously low-frequency low-resolution images is now resolved  into two sources, one for J1702+1301 and the other for a foreground source.
2. precisely determine the radio spectrum. The source shows a flat spectrum below 20 GHz (the source's rest frame) and a rising spectrum above 20 GHz. The high-frequency spectral shape and spectral index are related to the radio flux (flare state).
3. detect radio variabililty on time scales from weeks, months to years, and in the X-ray band there is a significant variability over a 1-month period (in source's rest frame).
4. Based on the radio spectrum and the newly observed data at 0.9 GHz (\nu_rest ~ 5 GHz), we recalculated the radio loudness of J1702+1301 and obtained R=1100. This value is much higher than the known high-z radio-loud quasars, but is in good agreement with the low-redshift blazars

In summary, the radio properties of J1702+1301, including the high radio loudness, rising spectrum, and rapid variability, support that it is a blazar. J1702+1301 represents the tip of the iceberg of high-luminosity quasars that contain supermassive black holes formed rapidly in the early universe and accreted at high Eddington ratios. J1702+1301 has powerful radio jets, which had an important impact on the galactic environment.


Tao An
antao@shao.ac.cn
2022-11-09

